The ionising photon production efficiency at z~6 for Lyman-alpha emitters using JEMS and MUSE

We study the ionising photon production efficiency at the end of the Epoch of Reionisation ($z \sim 5.4 - 6.6$) for a sample of 30 Lyman-$\alpha$ emitters. This is a crucial quantity to infer the ionising photon budget of the Universe. These objects were selected to have reliable spectroscopic redshifts, assigned based on the profile of their Lyman-$\alpha$ emission line, detected in the MUSE deep fields. We exploit medium-band observations from the JWST extragalactic medium band survey (JEMS) to find the flux excess corresponding to the redshifted \ha\ emission line. We estimate the ultra-violet (UV) luminosity by fitting the full JEMS photometry, along with several HST photometric points, with \texttt{Prospector}. We find a median UV continuum slope of $\beta = -2.09^{+0.23}_{-0.21}$ for the sample, indicating young stellar populations with little-to-no dust attenuation. Supported by this, we derive $\xi_{ion,0}$ with no dust attenuation and find a median value of log$\frac{\xi_{ion,0}}{\text{Hz erg}^{-1}} = 25.44^{+0.21}_{-0.15}$. If we perform dust attenuation corrections and assume a Calzetti attenuation law, our values are lowered by $\sim 0.1$ dex. Our results suggest Lyman-$\alpha$ emitters at the Epoch of Reionisation have enhanced $\xi_{ion,0}$ compared to previous estimations from literature, in particular, when compared to the non-Lyman-$\alpha$ emitting population. This initial study provides a promising outlook on the characterisation of ionising photon production in the early Universe. In the future, a more extensive study will be performed on the entire dataset provided by the JWST Advanced Deep Extragalactic Survey (JADES). Thus, for the first time, allowing us to place constraints on the wider galaxy populations driving reionisation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> table2paper.dat <==
1 & 42.45 (+0.02,-0.02) & -1.60$\pm$0.02 & 25.61 (+0.12,-0.11)\\ 
2 & 42.41 (+0.02,-0.02) & -1.84$\pm$0.01 & 25.86 (+0.13,-0.12)\\ 
3 & 41.77 (+0.05,-0.05) & -2.07$\pm$0.01 & 25.66 (+0.02,-0.02)\\ 
4 & 41.68 (+0.03,-0.04) & -1.95$\pm$0.01 & 25.56 (+0.05,-0.05)\\ 
5 & 43.03 (+0.02,-0.02) & -1.47$\pm$0.03 & 26.59 (+0.09,-0.10)\\ 
6 & 41.36 (+0.10,-0.12) & -1.75$\pm$0.03 & 25.96 (+0.06,-0.07)\\ 
7 & 41.88 (+0.06,-0.08) & -1.83$\pm$0.01 & 25.26 (+0.02,-0.08)\\ 
8 & 41.12 (+0.06,-0.08) & -2.24$\pm$0.02 & 25.31 (+0.02,-0.09)\\ 
9$^{*}$ & 41.73 (+0.11,-0.14) & -2.05$\pm$0.01 & 24.48 (+0.08,-0.10)\\ 
10 & 41.54 (+0.06,-0.07) & -2.26$\pm$0.02 & 25.44 (+0.03,-0.06)\\ 
11 & 41.30 (+0.08,-0.09) & -1.93$\pm$0.01 & 25.61 (+0.11,-0.13)\\ 
12 & 41.29 (+0.13,-0.18) & -2.43$\pm$0.02 & 25.44 (+0.11,-0.14)\\ 
13 & 41.19 (+0.09,-0.11) & -2.03$\pm$0.01 & 25.43 (+0.07,-0.15)\\ 
14 & 41.63 (+0.04,-0.04) & -2.35$\pm$0.01 & 25.57 (+0.04,-0.04)\\ 
15 & 41.28 (+0.08,-0.09) & -1.95$\pm$0.01 & 25.29 (+0.11,-0.13)\\ 
16 & 41.35 (+0.11,-0.15) & -2.66$\pm$0.02 & 26.03 (+0.08,-0.11)\\ 
17 & 42.06 (+0.12,-0.17) & -2.24$\pm$0.02 & 25.52 (+0.10,-0.13)\\ 
18 & 42.61 (+0.02,-0.02) & -1.78$\pm$0.01 & 25.72 (+0.11,-0.10)\\ 
19 & 41.41 (+0.19,-0.33) & -2.28$\pm$0.02 & 25.22 (+0.23,-0.30)\\ 
20 & 41.31 (+0.08,-0.10) & -2.22$\pm$0.02 & 25.42 (+0.10,-0.07)\\ 
21 & 41.11 (+0.13,-0.18) & -2.36$\pm$0.01 & 25.16 (+0.11,-0.14)\\ 
22 & 41.25 (+0.09,-0.12) & -2.42$\pm$0.02 & 25.35 (+0.12,-0.09)\\ 
23 & 41.41 (+0.19,-0.35) & -2.31$\pm$0.01 & 25.15 (+0.24,-0.33)\\ 
24 & 42.00 (+0.05,-0.06) & -2.16$\pm$0.01 & 25.68 (+0.01,-0.04)\\ 
25$^{*}$ & 41.00 (+0.28,-1.00) & -2.38$\pm$0.02 & 25.53 (+0.67,-1.00)\\ 
26$^{*}$ & 40.96 (+0.21,-0.41) & -2.46$\pm$0.02 & 25.25 (+0.30,-0.39)\\ 
27 & 42.55 (+0.02,-0.02) & -1.79$\pm$0.01 & 26.21 (+0.10,-0.09)\\ 
28 & 41.60 (+0.09,-0.11) & -2.01$\pm$0.01 & 25.32 (+0.05,-0.07)\\ 
29 & 41.24 (+0.11,-0.15) & -2.11$\pm$0.01 & 25.33 (+0.08,-0.11)\\ 
30 & 41.26 (+0.09,-0.12) & -1.82$\pm$0.01 & 24.92 (+0.06,-0.08)\\ 

